Property-Based Testing by Elaborating Proof Outlines

Property-based testing (PBT) is a technique for validating code against an executable specification by automatically generating test-data. We present a proof-theoretical reconstruction of this style of testing for relational specifications and employ the Foundational Proof Certificate framework to describe test generators. We do this by encoding certain kinds of ``proof outlines'' as proof certificates that can describe various common generation strategies in the PBT literature, ranging from random to exhaustive, including their combination. We also address the shrinking of counterexamples as a first step toward their explanation. Once generation is accomplished, the testing phase is a standard logic programming search. After illustrating our techniques on simple, first-order (algebraic) data structures, we lift it to data structures containing bindings by using the $\lambda$-tree syntax approach to encode bindings. The $\lambda$Prolog programming language can perform both generating and checking of tests using this approach to syntax. We then further extend PBT to specifications in a fragment of linear logic. Under consideration in Theory and Practice of Logic Programming (TPLP).

==> code/amalg/README.txt <==
As an optimization, we dispose of the SL and directly use lProlog's logic and its connectives
directly. We still need to reify clauses, but the interpreter is immediate. For random generation, we will need to compute the completion, but out of o's logic.

type <>==     o -> o -> o.
interp A           :- (A <>== G), interp G.
interp G 	       :- G.

type   check    cert -> o -> o.
check Cert (T = T)    :- eqE Cert.
etc.

In fact, only predicates that are used for generation need to be reified. Recall however that

1. we cannot apply NF to hyp judgments -- though I can manually do negation elimination
2. we cannot use hyp judgments as generators, I assume because of cut elimination

 Error : symbol => cannot be embedded in predicate arguments

Still, it seems a valuable simplification


==> code/o3.txt <==
1001100010010110000001011110000010100010010001100001101000000001111101111110010001010011110101111001100100100110001110001100110101111111101110101001000011110010010000010001001010110011001001110101010101001000110101000100111111011111101000111101010110101000010011111100001010101000111010100010010001001001010011111110001100110111000100000110100011011000110101110010111000110001100110101001110000010001100110010100100010011111111100000100110111010010111111111111010110101101000111110100101000101000000011110111101110101000101001111110100111100111001101110011001011011110001010010111110001100011100010101101111001100010011110011000010110000100010000001000010111000111101101011000100011110011010101111101010100001101101111101111100010011101110010100011111110010110111101010010111010111000101111110110111010011100101001110011001000010110000101101111100010101010001110001101100001111001110111010000011001010001001000110101011101001111101110101101110110100011100100111001100111011111110111010101101100111101010111011000000110111000110110011110010110000000000001010000010111010010001000101111100001101111100100010001010001000101001110100111010000111000001101001101000011000010101101100110001000100011001111100110000000010010001000001010000010000000101100111110010001100001110000000011110011100001000011011110111110110011011111011111011011100111110010101100111011000001111100110110100001011000110000101001000010011100011100011100101110000110000110101110100010001111000011001100111101101001000011011111111100100111110001011101010101101101010100100011100110011101010100110111001111110110100100000110100101001101000100000101111110111010000000001001011110111110100111111100000101101110010011101011110000001001101011101100111110110000100110110111110101100101000011010011111010010111110010101000010111110111100110111010100100001101010100101100010110001010100101000111111011111011010101110011101011110001010010011011101001100000101001011000101001010000101001110001011010101111010000101011001011000011000111110001001100111100111111001101001010011100000100010110001011010111011000001010010000101000011000100000101110000100111101000010100110111110001101000110001110011011011111000100100100001100101000010101110011111000110110101011111011110111000110111100111000111000100000110001001011011011011001101111110011000001100100011101001010000110100001100110000101011110001101111010000111111111110001110100100001111001100101100111011100101000010001100110111111110110110011000011011100101111100000011011100010001101000001110101100011110010101001100100011101010011011000100100111000101011111001100110100011101110001000101010001111111001110110100101111001100011011111111111110010001101110001110001101101101010111101111111100100110010000010000001000001000111111101101001101001110110100010011111110000010110101010111100010010111011010100001111111010110000100101100001001010001111101010010011100011111101100000110101101101011001100110110101001001011001111101011010111110110110000101001011100000010110001001110001101010110011000011111100011110001010100101110010000000011000010111011010100100101011110111100011011000101010010111110000000010110101010110101010001111100001110111010110000001000111010111011101000111011111011001100001111101110110101100010110010100010101011011011001100001101001101000011001011100000000000001010110100101000011100110001011101110100001100111001010100110000111100001110100000101001101111011010010110100110011011010111000110110100110010000000011011010101100000111010001110011000111010110010000010111100100001000101000011010110111111110110010101010000011000110101000010010100011101010100111111001100010001101001100011001111101101110010110110001101111000100000000011110111001011101100000001101010100011010010001110110101100010000011011000000110101110110000110101011011000001100101011111101100111010111111001101000000011010110100001101001100101001111010100101010010011011010111100110100111110000001011011110011100111000000111000011101010001011000101000011101111111011000000011010011000101010011000110010010101110000110001100001011000100000011111000011111111101010100101000010001011000110001100001100110110010010010011010111001110000110000010110100101010110001111111011111000110000100001110010111110010110000001100100101101101101001111001001101110000000110000111010100100100000110000010011101010010110111000101000101010010000111000011100001100110100001101111111011010011100111111100111001110011000111000001110001110110110000100000101110100001111110111101001110110110100101101001100000011100101110000011001111010101001100110111011110000010000001010000110000101001100100110110110001111100110101011010011001111110100100011111001010010111011011010111101011011011010111100010110011100100111000110110111101000110001010010000000111110111101100000100111111111111100011000010101111000100011110001110111101010001101000010111000010111011001110010011010010010111010110011101111110010001101110101011111110101101100101101101010000101010110110000101100010000101100100101101000110101101100011110010111101001010110000011111100110001110101101111100011111110001110100110001000110101001001001111011010011110000000001100100001110001100111010010010010110011101011101011110000101010000100110011100010011010101100011111100011011001001001100011010110110010101101100101100101110001010111011000100101101101001101110000010001001001001110000000101111100111011111110010010010100011100111111011111100101100110101000010101110010111100010000111111010111010001111100000000110100000001010000101001010010001000011000000011111001100100101110111011001101101010000111010000101110001100001110011111101101100000000100011101100001101000100101111011011111100111010111110010000000111101111010101110100111011100011000001000001011001001101000000101101110000011101000110101100001011000010000110111100100110000010000100111000000010110110011100101111100111111110001011001111111100010100101010111001100001111010000111110110100011001100010010110011110110011010100110010001011110010111100001110101101000001110010000010111110110100000110110110001110101000110101110000110110010000100110000000000111010101001000101110110101111110000111010111001010000000011110000010100000011111100111000111001011001100101001111000011001011000000011101101100011100001010110000011100100110000000111100111011111111101110011111011100101001111001000001111000011101110010111001011100001100101111100111110000111011010110110101001111101000011001100111001101001111011111011011010100010000110100000101011100011101110001001100011111011111001001110110011100010001001110011011011010001110111101001000001101110101010001010010101110010001110111111001101011011110001110101011000111101111000101111100101000111011100010100010101011001111010111110111100000000101011000001100111111110000010010111100001101000110011000010011000001010111110011110111111010011010000111101010000110100000010000101100101000111001111010010010000010110101011011110110100101001011111011111100101100010010010111111011010111010001110100011110100111110110001010011100101100110111010110010100101000000001100001000001011011111001010101101001111001101111101100101110000111001001000011111010011111110100010100000101110011010000000000101011100001100011111010111100101100110110110100101101111100110100011010000101101101000000000100010010001110101100100000010011101001010101000010011100101110101011101000000100001010010010100101011001111110111010100110110111000100011101101110010001010110000110111101101110110000000011100110001010011101000011010000000110110101101100011001001101111000011110001011100010100111001100011110101000110001011011001100011000111110011111001001110011010001011011111101101111010001110101011001001101010011001100000010110111010010101111000001110110100010110110110100101011001011100011000010001001000101001010011000111110110011000011010100001111110110110011111111101111011111100101100110001101101100111111010001101001100101110001000010001110000111001000001111011001101110010101101110011100011011100100101111010110110011101001000011100001011011010101010110100010100110011001010010110101100011010001001010100110111100010111110110100001011001000111001101010100110001001010111110000110001000011100111011001111110011001000000110101101110110111100000101100010001011111111101011101010101001101100110111110000001110111100101100110011001110011000000011100000000000110001111110100101111011001001001111111011100010001100111000000011110100001010100011010011100101011100111011111010101001111101101000011001100001110011011111000100011001000001100100011100011101110011010100000011110011110001011001001101111010001111101100101010001110011000001000000011111111000101011111000101001100001011110000101100001010000110110010010110101011111100110001001110000111111110101000010110101010001110111000011010010011000101111001111000011111100101001000110010101110010111101111110100001001100000010000001101110110100111000101110111011000100001000110011101011100000111111010000010001000011110111000100101011111001011101000111001000100101011001010010110110110111101011111011110100010001110111110010010001110000010111100001010100000111011001110001000110111101010100011101101101001011111101100101001001111100100001000100001110011111010101011010110100111100000101011101110110100111010111100011100010010000100000101011001001010100101011111100011100111111101001000101011110111010000110100010011000100001100000100001110001101001011100010001001111010001100110011111110101000110011001110000000111010000100001000011111010111110101000000010010100011001100101100010111100000010100100000110100110001111111000110001100111110111011101000001110101110100101001100100011000101000111010100101101001100111101010000001000101100110011000110100100010110111010001000101011010001100000011000101100100011100010011000100000110010111111000101101101101101011001010010111011101001001101101000010110000101011100100101100000001011111101001001111001010110101000000110110101101110111000010110110010110110001010010001001011011110001000011101001000011111000011101101111111011010110000110110001011100100010000111111000011101001000111101110000101000000110010101011001010000001110111101010


==> code/oracle1.txt <==
110101010101010101010101


==> code/oracle2.txt <==
11001101101010011010101



==> code/oracle3.txt <==
101100


==> code/rand.txt <==
2.


==> code/random/oracle1.txt <==
010101010101010101010101


==> code/random/oracle2.txt <==
11001101101010011010101



==> code/sect5/oracle1.txt <==
110101010101010101010101


==> code/sect5/oracle2.txt <==
11001101101010011010101



==> code/sect5/oracle3.txt <==
101100


==> code/sect5/oracle4.txt <==
101


==> code/sect5/oracle5.txt <==
110101001010010101011101001000110101010010010010010001010101010100010101101101010101010001010


==> code/sect5/rand.txt <==
29.

